Learning Likely Invariants to Explain Why a Program Fails

Debugging is difficult. Recent studies show that automatic bug localization techniques have limited usefulness. One of the reasons is that programmers typically have to understand why the program fails before fixing it. In this work, we aim to help programmers understand a bug by automatically generating likely invariants which are violated in the failed tests. Given a program with an initial assertion and at least one test case failing the assertion, we first generate random test cases, identify potential bug locations through bug localization, and then generate program state mutation based on active learning techniques to identify a predicate "explaining" the cause of the bug. The predicate is a classifier for the passed test cases and failed test cases. Our main contribution is the application of invariant learning for bug explanation, as well as a novel approach to overcome the problem of lack of test cases in practice. We apply our method to real-world bugs and show the generated invariants are often correlated to the actual bug fixes.

==> experiments/setup.txt <==
What statistics to collect.
Learning component:
Time, number of membership queries, number of candidate queries(refinements), 
the statistics for the final Mealy machine: number of states, number of transitions (how many sat checking are saved).
Verification component:
Time, number of verification and sat checking, number of new states found,
and statistics about the final NFA:
Number of states, number of valid transitions.

BoundedStack:
size == 0;
size >= 1;
size >= 30;

Signature:
size == 0; // UNINITIALIZED = 0;
size >= 2; // SIGN = 2;
size >= 3; // VERIFY = 3;

Socket:

Stream:

CEV:

AltBit:

AccelerorMeter:

Appollo:

WBS:

TCAS:

IntMath

ABP




